TOI-3757 b: A low density gas giant orbiting a solar-metallicity M dwarf

We present the discovery of a new Jovian-sized planet, TOI-3757 b, the lowest density planet orbiting an M dwarf (M0V). It orbits a solar-metallicity M dwarf discovered using TESS photometry and confirmed with precise radial velocities (RV) from HPF and NEID. With a planetary radius of $12.0^{+0.4}_{-0.5}$ $R_{\oplus}$ and mass of $85.3^{+8.8}_{-8.7}$ $M_{\oplus}$, not only does this object add to the small sample of gas giants ($\sim 10$) around M dwarfs, but also, its low density ($\rho =$ $0.27^{+0.05}_{-0.04}$ $\textrm{g~cm}^{-3}$) provides an opportunity to test theories of planet formation. We present two hypotheses to explain its low density; first, we posit that the low metallicity of its stellar host ($\sim$ 0.3 dex lower than the median metallicity of M dwarfs hosting gas giants) could have played a role in the delayed formation of a solid core massive enough to initiate runaway accretion. Second, using the eccentricity estimate of $0.14 \pm 0.06$ we determine it is also plausible for tidal heating to at least partially be responsible for inflating the radius of TOI-3757b b. The low density and large scale height of TOI-3757 b makes it an excellent target for transmission spectroscopy studies of atmospheric escape and composition (TSM $\sim$ 190). We use HPF to perform transmission spectroscopy of TOI-3757 b using the helium 10830 \AA~ line. Doing this, we place an upper limit of 6.9 \% (with 90\% confidence) on the maximum depth of the absorption from the metastable transition of He at $\sim$ 10830 \AA, which can help constraint the atmospheric mass loss rate in this energy limited regime.

==> LatexRVTable.txt <==
2459458.98300 & -28.29 & 22.93 & HPF \\ 
2459466.97200 & 42.47 & 24.02 & HPF \\ 
2459472.95600 & -11.67 & 23.40 & HPF \\ 
2459489.92300 & -62.93 & 21.99 & HPF \\ 
2459503.87500 & -36.31 & 28.99 & HPF \\ 
2459506.86400 & -71.04 & 23.27 & HPF \\ 
2459507.87000 & -22.90 & 20.91 & HPF \\ 
2459509.85300 & -50.03 & 23.73 & HPF \\ 
2459512.83800 & -75.03 & 22.47 & HPF \\ 
2459513.83100 & -109.27 & 28.70 & HPF \\ 
2459516.84000 & -96.78 & 18.73 & HPF \\ 
2459517.83600 & -52.47 & 19.65 & HPF \\ 
2459532.80200 & -2.53 & 26.69 & HPF \\ 
2459533.78400 & -67.68 & 28.71 & HPF \\ 
2459551.75800 & -139.99 & 25.00 & HPF \\ 
2459571.69600 & -102.35 & 25.02 & HPF \\ 
2459505.96900 & -0.50 & 17.21 & NEID \\ 
2459523.93279 & -36.64 & 6.78 & NEID \\ 
2459528.80595 & 66.52 & 10.79 & NEID \\ 
2459531.81514 & 27.19 & 11.85 & NEID \\ 
2459532.81927 & 46.97 & 10.55 & NEID \\ 
2459534.03339 & -43.36 & 11.05 & NEID \\ 
2459546.78516 & 55.86 & 12.63 & NEID \\ 
2459554.99677 & -21.28 & 7.57 & NEID \\ 
2459582.88049 & 19.91 & 12.05 & NEID \\ 
2459585.89929 & -20.71 & 8.26 & NEID \\ 
2459589.89730 & -1.91 & 11.30 & NEID \\ 


==> RBO_SK_20211117.csv <==
2459536.768972,0.020495,6e-05
2459536.771981,0.020494,6e-05
2459536.77499,0.020376,5.9e-05
2459536.777988,0.020407,5.8e-05
2459536.780986,0.020552,5.8e-05
2459536.783983,0.020491,5.9e-05
2459536.786992,0.020489,5.8e-05
2459536.789978,0.020448,5.9e-05
2459536.793103,0.020455,5.9e-05
2459536.796101,0.020571,6e-05
2459536.799099,0.020388,5.9e-05
2459536.802085,0.020538,5.8e-05
2459536.805082,0.020472,5.8e-05
2459536.80808,0.020381,5.7e-05
2459536.811089,0.020287,5.7e-05
2459536.814087,0.020258,5.6e-05
2459536.817096,0.020027,5.6e-05
2459536.820094,0.019906,5.6e-05
2459536.823091,0.019848,5.7e-05
2459536.826089,0.019936,5.7e-05
2459536.829086,0.019817,5.7e-05
2459536.832072,0.01979,5.6e-05
2459536.83507,0.019832,5.5e-05
2459536.838056,0.019902,5.5e-05
2459536.841054,0.019812,5.5e-05
2459536.844051,0.019798,5.5e-05
2459536.847049,0.019951,5.5e-05
2459536.850035,0.019876,5.6e-05
2459536.853044,0.01991,5.5e-05
2459536.85603,0.019952,5.4e-05
2459536.859028,0.02009,5.4e-05
2459536.862025,0.020086,5.4e-05
2459536.865011,0.020284,5.4e-05
2459536.868009,0.020345,5.4e-05
2459536.870995,0.020432,5.4e-05
2459536.874004,0.020507,5.4e-05
2459536.877002,0.020524,5.4e-05
2459536.88,0.020485,5.3e-05
2459536.882986,0.020497,5.3e-05
2459536.885983,0.020638,5.3e-05
2459536.888981,0.020605,5.3e-05
2459536.891978,0.020531,5.3e-05
2459536.894965,0.020634,5.3e-05
2459536.897962,0.020556,5.3e-05
2459536.90096,0.020502,5.4e-05
2459536.903946,0.020468,5.4e-05
2459536.906943,0.02052,5.4e-05
2459536.909941,0.020551,5.4e-05
2459536.91295,0.020486,5.4e-05
2459536.915936,0.020569,5.4e-05
2459536.918934,0.020604,5.4e-05
2459536.921931,0.020545,5.5e-05

